Reconciling Strict SLOs with Low Cost under Fine-Grained Load Fluctuations

Cloud-based online services face significant sub-second load fluctuations while needing to meet strict Service Level Objectives (SLOs). Cluster operators often over-provision resources to protect SLOs, sacrificing utilization and cost efficiency. Existing reactive and proactive autoscalers, serverless (FaaS) deployments, and VM/FaaS hybrid systems fail to reconcile strict SLO compliance with low cost and high utilization under fine-grained load fluctuation. We introduce Spandana, an architecture that addresses this trade off by decoupling SLO enforcement from cost optimization. A lightweight controller colocated with each application VM enforces SLOs by steering each arriving request between the VM and FaaS. Requests that can meet the SLO stay on the VM; the remaining requests are forwarded to a stock FaaS layer such as AWS Lambda. For cost optimization, Spandana's resource allocator determines the most-efficient VM provisioning by accounting for VM cost, FaaS cost, and traffic volatility, allowing the VM pool to run at high utilization. Our evaluation shows that Spandana maintains strict SLO adherence, achieves 76-86% CPU utilization, and reduces cost by 5-44% over three SOTA baselines.

==> figures/eval/p99_latency/latency_p99_AutoBurst.csv <==
time,latency
1600,63.506006856
1601,70.44777619399997
1602,77.48928267399998
1603,88.672270946
1604,88.04596834600002
1605,87.36903148600001
1606,85.56466344800003
1607,83.39159572800001
1608,76.97966890000001
1609,78.77825428999999
1610,78.52760053
1611,80.19432559
1612,78.967439262
1613,81.767681802
1614,91.44993253200003
1615,97.08767329199999
1616,89.15255143199998
1617,80.21181872
1618,70.37569991400001
1619,53.32774279399996
1620,39.219276192
1621,43.22459005199999
1622,47.57776738399998
1623,55.26886997399997
1624,64.03507127399998
1625,75.98685223599998
1626,78.42552199599997
1627,86.60445146399998
1628,85.24473007999998
1629,86.38499009
1630,87.10852073000001
1631,79.85353205000003
1632,74.37058791000001
1633,71.92318259000004
1634,68.02432952000004
1635,71.87140822
1636,80.58751713999996
1637,84.82982813999993
1638,84.59971514999992
1639,81.37524521599993
1640,71.71606471599995
1641,67.06808651599998
1642,63.51790183600001
1643,72.36791562599998
1644,75.69765211999999
1645,74.55300140399996
1646,74.82395368399986
1647,78.34482776399986
1648,79.15985690799987
1649,85.29062380799988
1650,90.5283687039999
1651,90.335652374
1652,86.58723841400004
1653,81.60892849000004
1654,79.80626471000002
1655,82.06580023000001
1656,80.510337832
1657,85.48283595199997
1658,91.28196008199998
1659,89.343664002
1660,84.55431089
1661,90.04314718599998
1662,84.20093332600001
1663,75.077126784
1664,70.99264663599999
1665,67.786859236
1666,60.046761290000006
1667,56.44190193799998
1668,56.67068663799997
1669,56.558391907999976
1670,57.11361234799998
1671,56.92688120599998
1672,67.75427225799999
1673,69.7721513
1674,69.53772923
1675,74.905400602
1676,86.897220202
1677,84.23179231200001
1678,82.442768266
1679,83.77849828600002
1680,83.38776270600002
1681,82.17285173000002
1682,85.92883426000002
1683,98.22936654000003
1684,104.17402693200002
1685,107.26547615200002
1686,103.83243246800001
1687,91.125989564
1688,76.710986516
1689,76.176208716
1690,69.180249316
1691,79.483187416
1692,91.01752484000002
1693,101.734045104
1694,97.83323744
1695,101.30361684
1696,93.39774654
1697,98.62306852
1698,93.50389143999999
1699,103.4152664
1700,109.04644054999999
1701,102.93362701000001
1702,102.88327296999998
1703,106.40346133
1704,92.929147994
1705,91.965150812
1706,101.593893852
1707,97.78053223999999
1708,99.75639145999999
1709,103.94465732599997
1710,102.27937821799995
1711,96.93112120199996
1712,92.52522206999996
1713,94.61286280999995
1714,100.98112327999995
1715,107.02980981999997
1716,114.85932573599999
1717,123.67055457999997
1718,121.70910131599999
1719,121.80050897199999
1720,117.98172568399998
1721,114.25380038399999
1722,95.65827830399999
1723,81.95639750399998
1724,70.237620844
1725,56.38103156000002
1726,58.28635837999999
1727,77.42599478
1728,94.37610042400001
1729,115.73714278799999
1730,143.33381491999998
1731,162.0997869
1732,168.11548618
1733,173.90286027999997
1734,183.25610226
1735,183.20962758
1736,183.01771277999995
1737,188.06604515999993
1738,200.25620233999993
1739,215.8355821799997
1740,228.0520682399997
1741,233.51234447999974
1742,242.06663895999972
1743,242.56096315999972
1744,228.60760437999997
1745,218.91803635999995
1746,211.13110502
1747,210.69409765999998
1748,212.23858235999995
1749,194.85541695999999
1750,165.15164332799995
1751,132.22386270599992
1752,94.46665682199998
1753,58.893542897999986
1754,43.10678654799998
1755,42.91012524
1756,43.420350461999995
1757,47.61778916999998
1758,46.533398765999976
1759,45.37940511599997
1760,64.74540405599998
1761,88.653906356
1762,104.65520959200003
1763,131.87412132000003
1764,163.94409306000006
1765,144.12577912400008
1766,119.03382572400002
1767,99.64781124600002
1768,74.22085391
1769,43.79681787399997
1770,46.77634577999997
1771,47.527267571999985
1772,49.67898290599996
1773,51.99235832800001
1774,62.740409144000026
1775,85.82607213399999
1776,113.942733142
1777,141.53824352600003
1778,171.54148667999996
1779,202.43271099999995
1780,181.65126027999997
1781,154.81699499999996
1782,125.69609639999999
1783,92.68470128000001
1784,51.663743480000015
1785,48.04301553999998
1786,48.90686117999999
1787,50.980041362
1788,51.849820029999975
1789,65.56193626999996
1790,99.49007344999998
1791,136.71571028999992
1792,167.87654510799993
1793,217.91376567999995
1794,404.47297839999993
1795,574.4933675599999
1796,732.6043635600001
1797,902.1958385599999
1798,965.5597204
1799,964.1276492000001
1800,961.1121206
1801,879.5323989199999
1802,810.68084972
1803,898.6073783199997
1804,905.71157872
1805,910.13315172
1806,1000.0
1807,1000.0
1808,1000.0
1809,924.1097274
1810,916.4172424000001
1811,907.6401396000001
1812,783.8250163200001
1813,782.52070992
1814,917.49483932
1815,918.70745392
1816,767.2757919200001
1817,889.6204964000001
1818,890.6462012
1819,878.2411217599944
1820,877.1514709599945
1821,1000.0
1822,1000.0
1823,1000.0
1824,1000.0
1825,1000.0
1826,1000.0
1827,1000.0
1828,989.1317932400001
1829,985.14461584
1830,985.5079486400002
1831,986.0459382400002
1832,986.7852430400002
1833,1000.0
1834,1000.0
1835,1000.0
1836,1000.0
1837,1000.0
1838,1000.0
1839,1000.0
1840,1000.0
1841,1000.0
1842,1000.0
1843,1000.0
1844,1000.0
1845,1000.0
1846,1000.0
1847,1000.0
1848,1000.0
1849,1000.0
1850,1000.0
1851,1000.0
1852,1000.0
1853,1000.0
1854,1000.0
1855,1000.0
1856,1000.0
1857,1000.0
1858,1000.0
1859,1000.0
1860,1000.0
1861,1000.0
1862,1000.0
1863,1000.0
1864,1000.0
1865,1000.0
1866,1000.0
1867,1000.0
1868,1000.0
1869,1000.0
1870,1000.0
1871,899.4076515799998
1872,896.7467319799998
1873,897.9956095799998
1874,902.1298391799999
1875,903.0834567799997
1876,953.5242775999996
1877,954.9319979999997
1878,954.9805823999995
1879,951.6240843999997
1880,947.5980861999997
1881,1000.0
1882,1000.0
1883,1000.0
1884,1000.0
1885,1000.0
1886,981.6132077999998
1887,962.3875505
1888,938.5360838999966
1889,939.8411668999967
1890,914.1511328999983
1891,929.5469482599958
1892,948.7104165599958
1893,973.013827159999
1894,973.4500205599991
1895,999.6463209599975
1896,1000.0
1897,1000.0
1898,1000.0
1899,1000.0
1900,1000.0
1901,1000.0
1902,1000.0
1903,1000.0
1904,1000.0
1905,1000.0
1906,1000.0
1907,1000.0
1908,1000.0
1909,1000.0
1910,1000.0
1911,1000.0
1912,1000.0
1913,1000.0
1914,1000.0
1915,1000.0
1916,1000.0
1917,1000.0
1918,1000.0
1919,1000.0
1920,1000.0
1921,1000.0
1922,1000.0
1923,1000.0
1924,1000.0
1925,1000.0
1926,1000.0
1927,1000.0
1928,1000.0
1929,1000.0
1930,1000.0
1931,1000.0
1932,1000.0
1933,1000.0
1934,1000.0
1935,1000.0
1936,1000.0
1937,1000.0
1938,1000.0
1939,1000.0
1940,1000.0
1941,1000.0
1942,1000.0
1943,1000.0
1944,1000.0
1945,1000.0
1946,1000.0
1947,1000.0
1948,1000.0
1949,1000.0
1950,1000.0
1951,1000.0
1952,1000.0
1953,1000.0
1954,1000.0
1955,1000.0
1956,1000.0
1957,1000.0
1958,1000.0
1959,1000.0
1960,1000.0
1961,1000.0
1962,1000.0
1963,1000.0
1964,1000.0
1965,1000.0
1966,1000.0
1967,1000.0
1968,1000.0
1969,1000.0
1970,1000.0
1971,1000.0
1972,1000.0
1973,1000.0
1974,1000.0
1975,1000.0
1976,1000.0
1977,1000.0
1978,1000.0
1979,1000.0
1980,1000.0
1981,1000.0
1982,1000.0
1983,1000.0
1984,1000.0
1985,1000.0
1986,1000.0
1987,1000.0
1988,1000.0
1989,1000.0
1990,1000.0
1991,1000.0
1992,1000.0
1993,1000.0
1994,1000.0
1995,1000.0
1996,1000.0
1997,1000.0
1998,1000.0
1999,1000.0
2000,1000.0
2001,1000.0
2002,1000.0
2003,1000.0
2004,1000.0
2005,1000.0
2006,1000.0
2007,872.54141408
2008,688.6477050999999
2009,497.6308944599999
2010,300.31965191999996
2011,153.54003951999994
2012,207.22795063999993
2013,220.92139699999998
2014,256.07751748
2015,455.1768530199999
2016,606.5587642200001
2017,737.2660470200001
2018,732.43020604
2019,705.1668764599999
2020,525.84197342
2021,361.79692624
2022,356.65566824
2023,527.45625944
2024,710.6823993800001
2025,889.47623922
2026,1000.0
2027,1000.0
2028,1000.0
2029,1000.0
2030,1000.0
2031,863.4901237600001
2032,716.2576489600003
2033,707.3575557600003
2034,568.1322728800002
2035,573.4261982800002
2036,750.0045446800001
2037,895.9315566800002
2038,899.5773838800002
2039,872.7803096399999
2040,691.2041673599999
2041,512.41428088
2042,338.65163348
2043,334.93882527999995
2044,506.21481263999993
2045,691.33623852
2046,871.0075725999999
2047,1000.0
2048,885.0210995999998
2049,709.5894612
2050,522.1786562399999
2051,341.5088570599999
2052,160.86200925999998
2053,143.35857423999994
2054,146.45642325999992
2055,152.16548185999994
2056,151.57603999999992
2057,151.31042501999994
2058,147.81406543999998
2059,144.96489402000003
2060,142.68439908
2061,137.01564035999996
2062,127.39228594
2063,133.88762063999997
2064,128.71056623999993
2065,130.76643173999994
2066,139.5356553999999
2067,154.19909177999995
2068,151.27091395999997
2069,156.43703179999997
2070,153.69018871999998
2071,152.84007459999992
2072,147.0049874999999
2073,149.21925161999994
2074,146.9809380199999
2075,143.93380673999997
2076,141.35079507999995
2077,146.82779274
2078,143.33534514000002
2079,145.1737457
2080,150.70239006
2081,151.76708581999998
2082,150.75267915999996
2083,151.5593038199999
2084,153.25564495999993
2085,145.57581235999996
2086,149.33333297999997
2087,142.92991677999993
2088,144.08040661999993
2089,145.05254547999994
2090,148.57025697999993
2091,146.40930527999993
2092,153.6038689199999
2093,153.8824067399999
2094,149.90088623999992
2095,149.88894084
2096,146.10302044000002
2097,142.45313472000004
2098,145.63341432000004
2099,151.72585714000007
2100,155.21158099999997
2101,157.50128613999996
2102,157.3924970199999
2103,153.6193198199999
2104,145.54994989999992
2105,141.48955989999988
2106,140.6506244399999
2107,141.6534819999999
2108,141.60361247999995
2109,139.49703039999994
2110,147.89108163999998
2111,153.46336897999998
2112,152.37981454
2113,149.40422605999998
2114,150.75020335999997
2115,141.65161605999995
2116,136.01140991999998
2117,138.00386601999998
2118,144.92216665999996
2119,145.66833631999992
2120,147.0576723799999
2121,149.27911829999988
2122,150.33955959999986
2123,144.28844861999988
2124,146.74786561999989
2125,152.72807919999994
2126,150.83056591999994
2127,150.6116310399999
2128,153.2903183599999
2129,151.87000497999992
2130,148.79061703999994
2131,141.03651767999995
2132,136.82633271999995
2133,155.01725395999995
2134,158.14953585999996
2135,156.41432367999997
2136,165.53407559999994
2137,158.80567383999994
2138,142.0698782599999
2139,137.8653352399999
2140,136.9596050199999
2141,134.0444464599999
2142,144.66847991999992
2143,142.36847391999996
2144,143.95170293999993
2145,129.1409809399999
2146,123.83318171999993
2147,125.77852213999991
2148,118.22244157999992
2149,116.25475749999994
2150,135.22810859999996
2151,137.37643177999993
2152,133.76772602
2153,143.1267653
2154,142.28484998000005
2155,136.647836
2156,136.47716748000002
2157,137.71049347999997
2158,132.96502947999997
2159,135.76131987999997
2160,124.86106595999999
2161,133.0814719599999
2162,124.5083838199999
2163,124.64683799999989
2164,128.9693890799999
2165,144.65206807999988
2166,142.05357951999997
2167,140.59491984399995
2168,140.045946384
2169,131.86746716399995
2170,129.129478464
2171,125.85170032399999
2172,132.1521897
2173,124.57283689999997
2174,115.42123191999997
2175,107.36635688799993
2176,113.22309256799988
2177,110.59186128799988
2178,118.28361388799988
2179,129.16326200799986
2180,130.40532464399988
2181,131.49997486399994
2182,138.67585182399995
2183,128.12930440399995
2184,125.63775274399995
2185,131.79873324
2186,123.73964779999997
2187,117.79321011999996
2188,127.13026738999993
2189,128.88914924999995
2190,130.71136088999992
2191,136.18712104999992
2192,139.1563798899999
2193,142.7389970399999
2194,148.5321482399999
2195,152.82318259999994
2196,149.42078929999997
2197,141.78093173999997
2198,142.37220773999996
2199,133.92761205999994
2200,127.87812909999995


==> figures/eval/p99_latency/latency_p99_HPA.csv <==
time,latency
1600,39.477102029999955
1601,40.741239525999944
1602,40.62265698399996
1603,39.63979383199999
1604,39.34596556399998
1605,39.47736255199998
1606,39.68533737600001
1607,41.79282432200003
1608,42.248363552000015
1609,42.887345664000016
1610,42.576368768000016
1611,42.133238878
1612,39.22378336599998
1613,39.920291855999984
1614,39.66716461199998
1615,39.70016109199998
1616,43.178542302
1617,45.65336036
1618,81.87991874000014
1619,81.47869916000013
1620,82.29450735400015
1621,79.82689433800013
1622,79.11655850200013
1623,40.827697869999994
1624,41.13210030599999
1625,40.625283765999995
1626,39.94376455199998
1627,38.90781919199999
1628,41.22992770399999
1629,42.01611491599999
1630,44.64340154199995
1631,44.533658971999955
1632,43.78367341599996
1633,41.93033003599995
1634,41.62716124799995
1635,38.75081248399998
1636,38.53707068399998
1637,40.00858550399998
1638,40.401617563999984
1639,38.74472908
1640,37.647529332
1641,36.730439392
1642,39.057202344
1643,39.505955713999995
1644,41.010063278000004
1645,41.11508780800004
1646,40.73352962400004
1647,38.02015044800004
1648,38.53087909800004
1649,42.468345518000035
1650,44.13698197999999
1651,45.57021166
1652,46.495429655999985
1653,45.85015611999999
1654,41.199810159999984
1655,40.86294142400001
1656,40.988674484
1657,43.89844268400002
1658,43.97744110000002
1659,44.26133450800002
1660,42.55267037399999
1661,41.72987317399999
1662,37.48408503399997
1663,37.12741577399997
1664,37.13186965399997
1665,38.27473773199996
1666,39.18347603599998
1667,38.379383939999975
1668,38.04750053599998
1669,39.12149393799998
1670,40.776569046000006
1671,40.10355622000001
1672,40.91151150400003
1673,41.79744538800004
1674,41.56794648400005
1675,40.93417752800003
1676,40.90255182600002
1677,42.76667815000001
1678,42.916805489999994
1679,42.16240073599998
1680,40.94699162799999
1681,42.249615276
1682,40.86658674399999
1683,40.67222546400001
1684,41.48574793200002
1685,42.08118433000002
1686,41.674256442000036
1687,41.68749868600003
1688,42.82830404600005
1689,41.42985797600004
1690,40.77573960600004
1691,43.888325954000024
1692,44.30612909800003
1693,43.465542817999996
1694,44.79015061199999
1695,45.32642513199998
1696,42.05049065599997
1697,42.70746636799998
1698,44.225579987999986
1699,45.69204442399998
1700,45.642659908000006
1701,45.19020814200002
1702,44.121377406000015
1703,42.615071706
1704,40.22177966999999
1705,42.958750641999984
1706,43.18645272199997
1707,44.696717981999974
1708,44.170979541999984
1709,44.64808556399996
1710,42.409209597999954
1711,42.28941840399997
1712,43.41278187199995
1713,43.32697765799994
1714,43.495769531999976
1715,43.43057572199997
1716,44.24342972199998
1717,42.35325046999999
1718,43.874538423999965
1719,42.89304950399996
1720,41.72164958399996
1721,41.69338994199997
1722,42.843236801999986
1723,47.68268359200002
1724,76.05932245200002
1725,77.69002035600002
1726,81.83452085400002
1727,90.267051814
1728,92.437036154
1729,70.62595165400005
1730,98.05274166999997
1731,169.33373291000015
1732,311.5137395100002
1733,495.4856826000003
1734,681.6264610800002
1735,845.2398422000002
1736,960.9960686600001
1737,1000.0
1738,1000.0
1739,1000.0
1740,1000.0
1741,1000.0
1742,1000.0
1743,1000.0
1744,1000.0
1745,1000.0
1746,1000.0
1747,1000.0
1748,1000.0
1749,1000.0
1750,1000.0
1751,1000.0
1752,1000.0
1753,1000.0
1754,1000.0
1755,1000.0
1756,1000.0
1757,1000.0
1758,1000.0
1759,1000.0
1760,1000.0
1761,1000.0
1762,1000.0
1763,1000.0
1764,1000.0
1765,824.3603532200001
1766,624.2935589800002
1767,423.86135219999994
1768,218.440391
1769,200.80609955999992
1770,413.77711895999994
1771,630.9441709599998
1772,845.3362289599997
1773,1000.0
1774,1000.0
1775,971.7303718000001
1776,863.7935582000002
1777,738.5485740000001
1778,584.9981606200002
1779,420.33396326000013
1780,339.68297712000003
1781,262.09577142
1782,225.53282961999994
1783,214.48484903999997
1784,209.21077711999996
1785,222.06562281999996
1786,238.94944331999992
1787,224.85506859999995
1788,214.70694651999992
1789,206.67813355999988
1790,191.30574859999993
1791,180.24133260000002
1792,190.61287300000004
1793,209.1414016000001
1794,232.4780346600001
1795,224.6897911000001
1796,245.80367061999996
1797,296.3388151399999
1798,340.30729169999984
1799,403.3322773799999
1800,505.82036005999987
1801,661.42700614
1802,777.99413654
1803,891.8955610199998
1804,993.39496592
1805,1000.0
1806,1000.0
1807,1000.0
1808,1000.0
1809,1000.0
1810,1000.0
1811,1000.0
1812,1000.0
1813,1000.0
1814,1000.0
1815,1000.0
1816,1000.0
1817,1000.0
1818,1000.0
1819,1000.0
1820,1000.0
1821,1000.0
1822,1000.0
1823,1000.0
1824,1000.0
1825,1000.0
1826,1000.0
1827,1000.0
1828,1000.0
1829,1000.0
1830,1000.0
1831,1000.0
1832,1000.0
1833,1000.0
1834,1000.0
1835,1000.0
1836,1000.0
1837,988.9610242600022
1838,986.8234854600021
1839,848.9496695800013
1840,656.9121441200012
1841,513.6895019400013
1842,402.10604277999903
1843,245.25517557999893
1844,218.3497150199999
1845,225.3047393599999
1846,192.88946195999992
1847,182.20304831999994
1848,214.79439535999978
1849,209.3489233599998
1850,209.59493407999975
1851,214.43703187999972
1852,233.0814329999996
1853,173.04688697999973
1854,170.89266199999975
1855,200.60949479999974
1856,217.77737471999973
1857,186.90255303999987
1858,202.84229335999993
1859,208.39729053999994
1860,188.18698647999992
1861,157.90226576799995
1862,271.896281268
1863,405.9215411279999
1864,528.9205021679999
1865,632.3485907279996
1866,782.6212251599998
1867,855.9007688599997
1868,900.7729940599996
1869,949.4815412599997
1870,1000.0
1871,1000.0
1872,1000.0
1873,1000.0
1874,1000.0
1875,1000.0
1876,1000.0
1877,1000.0
1878,1000.0
1879,1000.0
1880,1000.0
1881,1000.0
1882,1000.0
1883,1000.0
1884,1000.0
1885,1000.0
1886,1000.0
1887,1000.0
1888,1000.0
1889,1000.0
1890,1000.0
1891,1000.0
1892,1000.0
1893,1000.0
1894,1000.0
1895,1000.0
1896,1000.0
1897,1000.0
1898,1000.0
1899,1000.0
1900,882.5051754399999
1901,691.9736211999998
1902,506.7201281999998
1903,335.54104385999983
1904,176.72107983999987
1905,185.00634503999987
1906,201.97863819999992
1907,204.99360991999993
1908,254.5609611599999
1909,317.88563783999996
1910,305.55525056
1911,290.9229044399999
1912,280.15792893999986
1913,238.87819523999988
1914,170.3098978799999
1915,170.2780218599999
1916,167.91256013999993
1917,170.4386112399999
1918,153.6627607199999
1919,152.61391139999986
1920,179.43447743999988
1921,189.96481015999993
1922,224.62679039999983
1923,267.70918111999976
1924,267.48159179999976
1925,244.6663582799997
1926,331.0500346799997
1927,312.7441675599999
1928,416.0946941599999
1929,602.3368681599999
1930,739.0814621399999
1931,775.4846026199999
1932,931.2853958999998
1933,969.8420219
1934,967.0086179
1935,1000.0
1936,1000.0
1937,1000.0
1938,1000.0
1939,1000.0
1940,1000.0
1941,1000.0
1942,1000.0
1943,1000.0
1944,1000.0
1945,1000.0
1946,1000.0
1947,1000.0
1948,1000.0
1949,1000.0
1950,1000.0
1951,1000.0
1952,1000.0
1953,1000.0
1954,1000.0
1955,1000.0
1956,1000.0
1957,1000.0
1958,973.59414738
1959,842.8205843799999
1960,655.523119008
1961,464.20865516799995
1962,275.066175228
1963,112.95193627199997
1964,53.1472704839999
1965,48.6375809499999
1966,49.2303406339999
1967,50.030990627999905
1968,49.4591489379999
1969,51.142250995999916
1970,54.56670663199991
1971,55.320553019999934
1972,52.65423461199991
1973,51.01210010599991
1974,49.83969609999987
1975,47.74696690599986
1976,47.49240108199983
1977,49.08787561199987
1978,48.790535379999874
1979,47.794954175999905
1980,46.7012869339999
1981,45.86222208599991
1982,44.089715885999894
1983,45.69042028999989
1984,45.912571189999916
1985,46.63472918399991
1986,47.41345627399992
1987,47.52468323999993
1988,50.3365366039999
1989,51.0758774279999
1990,50.3601478599999
1991,49.65287706599989
1992,49.64066874799985
1993,46.84563151599988
1994,45.29915449199988
1995,45.2485922359999
1996,44.9575751019999
1997,45.16662041399993
1998,42.91095804199993
1999,43.71334190199993
2000,44.76217302799992
2001,46.19341590599991
2002,46.84697711199991
2003,49.554514331999904
2004,48.603796811999906
2005,77.79327898199989
2006,75.9137264539999
2007,75.68525507599989
2008,73.0986995799999
2009,71.72856836599988
2010,41.30767182599989
2011,40.744097589999846
2012,40.79741341999987
2013,41.67031369999987
2014,44.91441438199989
2015,45.54554034199989
2016,45.82012954599993
2017,45.00864028999989
2018,43.917048441999896
2019,41.10361980599989
2020,38.98008553199989
2021,37.98485777399988
2022,37.7230107079999
2023,38.67929609199992
2024,38.37424975999993
2025,43.35586119399993
2026,44.48592064199994
2027,45.39982717999993
2028,45.22260981599989
2029,45.4733080539999
2030,42.379328013999896
2031,43.39940953799992
2032,42.51020125599992
2033,43.25546733999995
2034,43.657279241999944
2035,42.311698797999945
2036,40.24455336399993
2037,39.71373812399995
2038,37.42761991799991
2039,37.28918428999991
2040,37.75396807399992
2041,38.450634845999915
2042,38.2810322079999
2043,41.930225673999885
2044,43.897360937999885
2045,44.54401512799986
2046,43.79979297199988
2047,43.0425904839999
2048,39.637628471999946
2049,38.20353227399995
2050,36.86361046799993
2051,38.12939429999994
2052,39.32908689399993
2053,38.8977674259999
2054,38.93383270799991
2055,40.65961029199995
2056,41.26129250399994
2057,39.79481503599991
2058,41.37481776799992
2059,42.27310238799992
2060,41.529504709999905
2061,42.43580910999991
2062,42.720591535999915
2063,41.143975463999915
2064,52.92401888399992
2065,52.214729277999915
2066,51.038349539999906
2067,51.3764462499999
2068,52.1839558539999
2069,38.202751441999894
2070,39.042674701999886
2071,39.59322525599989
2072,39.9073557399999
2073,40.40222645599991
2074,40.50551050799991
2075,39.13934397999992
2076,37.97686399599992
2077,37.08261820399991
2078,37.510146403999904
2079,37.88934371399989
2080,41.683024077999896
2081,40.55284056599988
2082,43.32864735399986
2083,43.605443473999856
2084,42.91010652999987
2085,40.03072082999987
2086,41.162122229999895
2087,38.87800596599991
2088,37.51240588599992
2089,38.93673326399989
2090,39.659620563999894
2091,40.33901716199989
2092,41.396889583999894
2093,41.34494399999988
2094,41.57621365599987
2095,40.67476239599987
2096,40.158365989999865
2097,40.030202543999856
2098,40.91795564399983
2099,39.55042728399985
2100,41.60929384399985
2101,41.94525677999983
2102,42.81698873999982
2103,41.864363517999855
2104,42.97916546799986
2105,41.09802434799987
2106,40.517440259999894
2107,38.1199063639999
2108,37.7210765019999
2109,37.34884669599993
2110,37.29833517599993
2111,37.10274022399992
2112,38.791048931999946
2113,38.32497823999994
2114,38.2180999519999
2115,37.194693027999904
2116,37.00225453199992
2117,37.317551703999904
2118,37.856411219999885
2119,37.99309787599991
2120,42.26963807599989
2121,41.538440107999904
2122,40.943502963999904
2123,42.50751503599993
2124,42.923263595999934
2125,40.10627759999994
2126,40.63933565599993
2127,40.38411985999993
2128,40.23104156399991
2129,39.7641151719999
2130,39.69070771999988
2131,39.64946508999988
2132,38.562769743999866
2133,38.76246768799989
2134,39.13981146199988
2135,38.70343485799989
2136,37.687365459999896
2137,38.904767135999904
2138,37.574462839999896
2139,37.08056024799991
2140,38.30705001399991
2141,39.57226048999992
2142,50.70386209999991
2143,50.42279769999992
2144,50.79451495799992
2145,47.94925047999992
2146,48.338949151999905
2147,37.50185265599991
2148,36.89706945599991
2149,35.52273823199992
2150,37.10029588399989
2151,38.0320951539999
2152,37.61143131799988
2153,41.5477447179999
2154,43.78033579199989
2155,43.258715947999924
2156,42.537019157999914
2157,44.25856904999992
2158,41.830076765999905
2159,41.29775669999991
2160,42.0210320419999
2161,41.24475295799991
2162,41.4331094739999
2163,41.370854949999895
2164,41.736812715999896
2165,43.3815522539999
2166,44.7859781579999
2167,43.0110297379999
2168,43.35787280199991
2169,42.70675482399991
2170,41.02892276399991
2171,40.3330994879999
2172,40.3214842119999
2173,39.3063812759999
2174,40.54659525399989
2175,40.42335867399989
2176,40.247000397999884
2177,40.28306911199989
2178,42.52778625199989
2179,41.41311158999989
2180,41.38217332999989
2181,42.2838341819999
2182,42.195223797999894
2183,43.697099389999906
2184,43.82692295199991
2185,46.51451831199991
2186,44.87871577399991
2187,45.902921691999914
2188,43.42893181999991
2189,42.793729609999914
2190,42.29756926199988
2191,43.954151247999874
2192,42.79648637999986
2193,42.856665331999864
2194,45.416710239999865
2195,44.67225611199989
2196,44.339891087999895
2197,44.42490571799992
2198,43.944781705999894
2199,41.65851191999989
2200,39.77552782999989


==> figures/eval/p99_latency/latency_p99_Libra.csv <==
time,latency
1600,51.93088667800002
1601,59.50499807799999
1602,72.15259080199992
1603,74.8395750099999
1604,83.05275665999991
1605,84.33771449999992
1606,83.00480645199994
1607,85.77513817200001
1608,93.46106161200001
1609,85.947523196
1610,90.78069138400006
1611,86.24127644600006
1612,76.02389271600009
1613,77.24093915600005
1614,86.02512162000005
1615,101.974846172
1616,100.899553134
1617,101.31300960399999
1618,120.89596772400009
1619,126.34477967600007
1620,110.35774860600004
1621,123.23643707000004
1622,135.34457459000004
1623,102.81552498999997
1624,88.57264218799997
1625,101.077716138
1626,105.80556813800001
1627,95.74408091800001
1628,124.17317101799999
1629,128.69664061999998
1630,116.39663711600001
1631,105.410251972
1632,100.86160866
1633,76.31990199999997
1634,69.72407607999997
1635,68.27894926399998
1636,87.28580472799997
1637,150.96371799999997
1638,164.90841496000002
1639,167.34563232
1640,165.42239627200001
1641,151.1103706080001
1642,87.01610405600012
1643,70.9029011760001
1644,84.33027669600011
1645,85.39730321600013
1646,75.87870110400002
1647,74.62122948800001
1648,81.82919223200008
1649,91.86848267200007
1650,97.91016770000007
1651,105.2602031960001
1652,109.95790422400009
1653,106.20387770000002
1654,85.33069582000003
1655,88.18635152000003
1656,99.86044815999999
1657,96.36169150799999
1658,95.40137164800001
1659,111.655269548
1660,101.66969902999999
1661,84.170624078
1662,95.94420895
1663,96.56821135000003
1664,82.15039327000002
1665,83.04603573800006
1666,79.95592151000007
1667,76.16828612600007
1668,72.34410666200006
1669,67.95532598200005
1670,69.178157372
1671,68.474561292
1672,61.789629456
1673,81.46986924000001
1674,82.32834781999998
1675,82.99214473999996
1676,91.34596107999994
1677,120.41576889999992
1678,101.6621080859999
1679,100.89181294599992
1680,99.05362528599994
1681,98.95037910999994
1682,93.23385559
1683,105.68671220399999
1684,144.61889370399982
1685,156.51965008799982
1686,146.59588682799983
1687,309.91175500799983
1688,486.2286586079998
1689,524.739546428
1690,518.931204244
1691,530.05445172
1692,379.19449496000004
1693,200.80429412000007
1694,154.06902130000003
1695,149.59713858000003
1696,144.71869484
1697,129.64438226000001
1698,136.61944498000003
1699,112.68413810000004
1700,140.31972480000005
1701,152.43106534000006
1702,132.64687497200003
1703,157.31637861200005
1704,151.906199332
1705,128.904525352
1706,129.321287932
1707,162.08305938
1708,131.23590866
1709,138.1081622
1710,134.51826370999999
1711,129.78842680999998
1712,106.92117492999998
1713,101.08174658999998
1714,101.33396852199999
1715,108.99074665200001
1716,118.87231765200004
1717,149.836081452
1718,176.17995999200002
1719,192.52890628
1720,188.68914037200003
1721,172.91113909200004
1722,164.94517913200002
1723,171.972471052
1724,207.83989165199995
1725,201.29819007999996
1726,210.86309975999993
1727,236.70798121999997
1728,258.89872270000006
1729,259.07070830000004
1730,317.9217832199999
1731,367.84335767999994
1732,376.35360133999995
1733,382.37181457999986
1734,373.33249473999996
1735,383.39692738
1736,385.95882214000005
1737,380.16820006
1738,379.54876774
1739,398.33471333999995
1740,402.89366362
1741,407.10934663999996
1742,412.3281309999999
1743,410.5371007599999
1744,426.1049893999999
1745,416.67832657999986
1746,406.4132472199999
1747,416.0390406199998
1748,423.9549791799999
1749,409.3180906199999
1750,399.5119965399999
1751,398.8013247
1752,393.39904532
1753,385.08959223999994
1754,383.30223280000007
1755,404.43336322000005
1756,412.72225942000006
1757,400.22503610000007
1758,399.6502579400001
1759,394.69870092
1760,384.82098402
1761,375.747745
1762,385.93390042
1763,383.32102226
1764,390.9656406800001
1765,403.2478741000001
1766,403.2486678800001
1767,391.19212478000003
1768,406.97705138000003
1769,400.1836204
1770,400.24896404000003
1771,424.96005931999997
1772,434.65054746
1773,423.82154994
1774,429.4357459
1775,413.1034211
1776,409.97973646
1777,415.10889405999995
1778,422.27483726
1779,429.54571847999995
1780,442.8253857799999
1781,452.49443906
1782,449.57523991999994
1783,450.11498593999994
1784,443.14599405999996
1785,444.2145018
1786,425.0373357199998
1787,454.9989157399999
1788,570.151399
1789,686.5367401999999
1790,797.3325907599999
1791,913.68477738
1792,1000.0
1793,1000.0
1794,1000.0
1795,1000.0
1796,1000.0
1797,1000.0
1798,1000.0
1799,1000.0
1800,1000.0
1801,1000.0
1802,1000.0
1803,1000.0
1804,1000.0
1805,1000.0
1806,1000.0
1807,1000.0
1808,1000.0
1809,1000.0
1810,1000.0
1811,1000.0
1812,1000.0
1813,1000.0
1814,1000.0
1815,1000.0
1816,1000.0
1817,1000.0
1818,1000.0
1819,1000.0
1820,1000.0
1821,1000.0
1822,1000.0
1823,1000.0
1824,1000.0
1825,1000.0
1826,1000.0
1827,1000.0
1828,1000.0
1829,1000.0
1830,1000.0
1831,1000.0
1832,1000.0
1833,1000.0
1834,800.63778142
1835,600.3989917800001
1836,400.21526278
1837,200.02851378000003
1838,24.298008240000012
1839,224.4248748
1840,424.6802474
1841,624.9246976000001
1842,825.192065
1843,1000.0
1844,1000.0
1845,1000.0
1846,1000.0
1847,1000.0
1848,1000.0
1849,972.31458272
1850,972.28278432
1851,972.28917492
1852,972.29520316
1853,972.22265972
1854,1000.0
1855,1000.0
1856,1000.0
1857,1000.0
1858,1000.0
1859,1000.0
1860,1000.0
1861,1000.0
1862,1000.0
1863,1000.0
1864,1000.0
1865,1000.0
1866,1000.0
1867,1000.0
1868,1000.0
1869,1000.0
1870,1000.0
1871,1000.0
1872,1000.0
1873,1000.0
1874,1000.0
1875,1000.0
1876,1000.0
1877,1000.0
1878,1000.0
1879,1000.0
1880,1000.0
1881,1000.0
1882,1000.0
1883,1000.0
1884,1000.0
1885,1000.0
1886,1000.0
1887,1000.0
1888,1000.0
1889,1000.0
1890,1000.0
1891,1000.0
1892,1000.0
1893,1000.0
1894,1000.0
1895,1000.0
1896,1000.0
1897,1000.0
1898,800.3939275
1899,600.2774925
1900,600.0968666000001
1901,418.62310664000006
1902,418.69989264
1903,619.28012404
1904,819.55476404
1905,819.91592248
1906,1000.0
1907,1000.0
1908,1000.0
1909,1000.0
1910,1000.0
1911,1000.0
1912,1000.0
1913,1000.0
1914,1000.0
1915,1000.0
1916,1000.0
1917,1000.0
1918,1000.0
1919,970.7413067000001
1920,971.0723654200001
1921,987.8017782200001
1922,987.81543562
1923,987.7111785200001
1924,1000.0
1925,1000.0
1926,1000.0
1927,1000.0
1928,1000.0
1929,1000.0
1930,1000.0
1931,1000.0
1932,1000.0
1933,1000.0
1934,1000.0
1935,1000.0
1936,1000.0
1937,1000.0
1938,1000.0
1939,1000.0
1940,1000.0
1941,1000.0
1942,1000.0
1943,1000.0
1944,1000.0
1945,1000.0
1946,1000.0
1947,1000.0
1948,1000.0
1949,1000.0
1950,1000.0
1951,1000.0
1952,1000.0
1953,1000.0
1954,1000.0
1955,1000.0
1956,1000.0
1957,1000.0
1958,1000.0
1959,1000.0
1960,1000.0
1961,1000.0
1962,1000.0
1963,1000.0
1964,1000.0
1965,1000.0
1966,1000.0
1967,1000.0
1968,1000.0
1969,1000.0
1970,1000.0
1971,1000.0
1972,1000.0
1973,1000.0
1974,1000.0
1975,1000.0
1976,1000.0
1977,1000.0
1978,1000.0
1979,1000.0
1980,1000.0
1981,1000.0
1982,1000.0
1983,1000.0
1984,1000.0
1985,1000.0
1986,1000.0
1987,1000.0
1988,1000.0
1989,1000.0
1990,1000.0
1991,1000.0
1992,1000.0
1993,1000.0
1994,1000.0
1995,1000.0
1996,1000.0
1997,1000.0
1998,1000.0
1999,1000.0
2000,1000.0
2001,1000.0
2002,1000.0
2003,1000.0
2004,1000.0
2005,1000.0
2006,1000.0
2007,1000.0
2008,1000.0
2009,1000.0
2010,1000.0
2011,1000.0
2012,1000.0
2013,1000.0
2014,1000.0
2015,1000.0
2016,1000.0
2017,1000.0
2018,1000.0
2019,1000.0
2020,1000.0
2021,1000.0
2022,1000.0
2023,1000.0
2024,1000.0
2025,1000.0
2026,1000.0
2027,1000.0
2028,1000.0
2029,1000.0
2030,1000.0
2031,1000.0
2032,1000.0
2033,1000.0
2034,1000.0
2035,800.29006184
2036,751.86520096
2037,551.7718775200001
2038,551.77159872
2039,551.91601392
2040,754.5245746200001
2041,802.9571571
2042,1000.0
2043,1000.0
2044,1000.0
2045,1000.0
2046,1000.0
2047,1000.0
2048,1000.0
2049,1000.0
2050,801.77322568
2051,785.2896129400012
2052,793.5123795000012
2053,808.2288917000012
2054,807.5782758000012
2055,1000.0
2056,1000.0
2057,1000.0
2058,1000.0
2059,1000.0
2060,1000.0
2061,1000.0
2062,1000.0
2063,1000.0
2064,1000.0
2065,1000.0
2066,1000.0
2067,1000.0
2068,1000.0
2069,1000.0
2070,1000.0
2071,1000.0
2072,1000.0
2073,1000.0
2074,1000.0
2075,1000.0
2076,1000.0
2077,990.2251568800002
2078,853.7710118800003
2079,664.8753720480004
2080,477.1782670240003
2081,288.9734860640003
2082,116.01738294400006
2083,65.80310934399998
2084,66.38095692799996
2085,66.30701543999992
2086,64.44644115999994
2087,59.83088130999996
2088,57.59461020799997
2089,57.52877440799996
2090,58.07072550000002
2091,60.425414720000006
2092,61.57001613000001
2093,64.163056232
2094,64.42632586600001
2095,71.02205761599998
2096,76.61275969600004
2097,72.79386186000002
2098,68.882614724
2099,67.79956953800001
2100,75.93016360800003
2101,99.04725086800002
2102,109.72635850400006
2103,114.30236562000007
2104,132.52633158000006
2105,137.13648944000008
2106,116.03238441
2107,117.49043480999997
2108,116.72194539999991
2109,110.08638159999991
2110,94.38701681999987
2111,115.27868720999982
2112,134.83537468999998
2113,137.8239554720001
2114,127.41180705200011
2115,123.9702589920001
2116,99.53258585200022
2117,76.67422482800006
2118,85.37367956400003
2119,95.82183686400006
2120,99.01557012400008
2121,95.51353270400006
2122,100.31880893800005
2123,99.57978487
2124,91.68902748999999
2125,92.48679151399999
2126,117.49733185400001
2127,111.45355832399996
2128,103.02619062399997
2129,110.66479080399995
2130,108.77698791199994
2131,94.31528925199999
2132,89.44163482000002
2133,89.86915646000006
2134,88.60777966000003
2135,99.32975320800004
2136,92.17781350800006
2137,105.53473734000004
2138,101.070904748
2139,101.48909782799994
2140,99.90333299999998
2141,125.05202199999988
2142,122.73605929999981
2143,137.0829600519998
2144,132.14495037199993
2145,122.20448115999989
2146,91.06264690999996
2147,82.95239513000004
2148,73.80963893000006
2149,70.76462161000002
2150,68.27629536200001
2151,79.31228743200006
2152,77.09064057200005
2153,73.616002196
2154,79.72182403600003
2155,80.70545788400003
2156,72.65449195999999
2157,76.38511147999998
2158,78.15004477600003
2159,70.048632626
2160,69.20244570599999
2161,65.75985585800001
2162,75.443430938
2163,72.23620317799993
2164,76.56616124799993
2165,95.23406048799991
2166,101.3294954999999
2167,100.6953006399999
2168,102.56761880000002
2169,107.33801965599999
2170,90.780587036
2171,89.04013271599999
2172,78.88759759599996
2173,76.90240641199993
2174,67.68466087999998
2175,64.54303529999997
2176,66.84100143999997
2177,81.95587291999996
2178,86.54401760400003
2179,86.98745489600002
2180,89.97251637600002
2181,87.05704487600005
2182,78.29218435600006
2183,85.414104606
2184,86.61401387000001
2185,85.164217698
2186,83.744463058
2187,75.204840218
2188,63.38978066000002
2189,62.52959354000001
2190,64.39342135199998
2191,84.55490535199982
2192,95.31443607199989
2193,111.03536449999993
2194,115.9774916399999
2195,123.74836517999992
2196,123.2816975400001
2197,114.45808342000001
2198,103.03982543999999
2199,102.23346994


==> figures/eval/p99_latency/latency_p99_Spandana-C.csv <==
time,latency
1600,49.414223900000074
1601,50.05022684400008
1602,55.91264940399998
1603,57.96157495199998
1604,63.453305237999984
1605,62.663047373999994
1606,64.283856174
1607,63.99486201400002
1608,65.78278568600003
1609,60.04252428400001
1610,65.635263148
1611,63.87678278799999
1612,61.35126342800002
1613,60.403573064000014
1614,61.483405396
1615,69.19694501999999
1616,73.84032726
1617,72.25940460400001
1618,79.39758640800004
1619,85.13440393600004
1620,74.39726886200005
1621,72.12203399000003
1622,77.37811266599999
1623,64.30520547799998
1624,56.31751167999998
1625,59.42409198999999
1626,65.33576704199999
1627,59.694056901999986
1628,69.95837806999994
1629,70.11550251999994
1630,74.03727725999993
1631,72.40283069999994
1632,69.4419231399999
1633,62.50784956799995
1634,63.35872454799996
1635,55.847003895999954
1636,57.52257611599996
1637,67.37586778
1638,75.16933095199997
1639,74.122156232
1640,72.403265804
1641,63.461531124
1642,54.26738130000001
1643,45.81034029600002
1644,56.19293837599997
1645,60.92320185600001
1646,59.78189135600002
1647,59.360218620000026
1648,63.70155356400003
1649,62.81142116400008
1650,63.86531827400004
1651,71.32216177400001
1652,75.37965421
1653,69.14894581000001
1654,62.83236445999997
1655,61.97104953999997
1656,65.26036973
1657,62.449964994000005
1658,63.60665616399997
1659,69.72435578599998
1660,64.79670707999998
1661,56.37066059799997
1662,60.690328633999954
1663,59.096634071999986
1664,48.822579633999965
1665,49.66564988599996
1666,50.39345159
1667,44.817484444000016
1668,49.72702157000002
1669,49.19454209000004
1670,52.27192787400006
1671,50.17306522200003
1672,50.755591572
1673,54.742226317999965
1674,56.261678867999954
1675,56.17342225999994
1676,62.26557753999996
1677,70.73394173599998
1678,66.694745816
1679,68.58829179999996
1680,68.11344339799996
1681,66.86689534799994
1682,67.68145254799995
1683,70.25972901199994
1684,78.01066952399998
1685,83.06216850199999
1686,87.59362135199999
1687,85.39682371199993
1688,78.16659718799993
1689,69.53710181999993
1690,65.83566521199992
1691,63.74351787199991
1692,65.65493743199998
1693,68.82232637199999
1694,72.68366566000002
1695,70.65072132799996
1696,65.86493151599997
1697,63.903537695999965
1698,68.79813905599995
1699,67.69546517599987
1700,74.91449294799993
1701,80.6087434479999
1702,78.2166463679999
1703,78.7585500079999
1704,76.95201583199999
1705,68.54705256799997
1706,68.02897642
1707,72.86477577600002
1708,69.17020373600002
1709,73.95947427999998
1710,74.752791024
1711,74.146213104
1712,69.00394462799999
1713,68.35371690999997
1714,70.163003532
1715,73.85404725199999
1716,76.14302731200007
1717,79.66785001200007
1718,84.34631129000009
1719,83.21452938000012
1720,85.8454042200001
1721,82.40058664000004
1722,85.50344882800002
1723,85.54928702800001
1724,86.02569154799997
1725,79.003823728
1726,83.25925573199999
1727,80.978922804
1728,82.469220404
1729,82.07617683999999
1730,90.4537731
1731,89.69430733599998
1732,90.469407716
1733,89.68104699600002
1734,92.92240608000002
1735,90.84629638000001
1736,92.52071537000003
1737,93.811801794
1738,95.770162874
1739,93.23537999399996
1740,94.81825049399995
1741,90.44284862399994
1742,88.59334261599996
1743,86.47082385599997
1744,87.471010732
1745,88.58627889200001
1746,90.483176682
1747,89.44584066600001
1748,90.07691258600002
1749,87.86174701800003
1750,88.40913739600003
1751,88.484048006
1752,89.298507926
1753,90.36185570199999
1754,91.63539291399998
1755,88.40793909599998
1756,91.180744616
1757,90.50085077599998
1758,88.88983225
1759,88.07645691000002
1760,90.47202243
1761,87.39503892999998
1762,90.78046515000001
1763,91.01696968000002
1764,92.53835184000005
1765,90.94475888000007
1766,93.16567874800008
1767,91.23341538800005
1768,91.52251047200005
1769,89.72206041199998
1770,90.52246673199996
1771,87.20962906399996
1772,87.25577487999995
1773,87.48072717599993
1774,89.83940485599996
1775,87.626865826
1776,90.015343946
1777,89.65446578999999
1778,90.51916635000002
1779,88.15431609
1780,90.67614871999999
1781,88.10835821999999
1782,87.34534445999995
1783,84.70692826799993
1784,87.02917812799998
1785,84.85694968799999
1786,87.17734748
1787,85.81990192
1788,87.25672603200002
1789,87.07003230400001
1790,91.978058744
1791,90.803648472
1792,91.59845865200002
1793,90.22998359200002
1794,88.76274172000002
1795,86.34932948000005
1796,89.15932196000001
1797,89.82199928000001
1798,89.99707628000002
1799,90.28706204000002
1800,91.487630916
1801,89.361592556
1802,90.95770881599998
1803,90.58277189799996
1804,90.80930658799997
1805,87.98310343199995
1806,88.91952411199995
1807,86.67555703999997
1808,88.74437275799998
1809,87.00457056799999
1810,87.436622688
1811,87.80300545600001
1812,89.10201516800001
1813,88.56736526800002
1814,92.335813504
1815,94.347026464
1816,95.490397376
1817,95.90799985599999
1818,98.970452862
1819,99.61571400200002
1820,100.61837982200001
1821,99.996365582
1822,102.183048942
1823,101.601123936
1824,101.16377969999999
1825,100.89431459
1826,99.65875987000001
1827,95.91821317000002
1828,94.27136732999996
1829,94.51577648999996
1830,93.85192437999997
1831,93.30180809999999
1832,95.19835148000001
1833,94.93487942000006
1834,92.96765096000009
1835,93.10183558000008
1836,94.42119346800004
1837,93.46969814400002
1838,93.199704476
1839,93.75105747999996
1840,93.31261807999996
1841,92.93721483199997
1842,92.27736462399996
1843,92.28760637199991
1844,91.46248741799991
1845,90.84295055799991
1846,93.76172668599992
1847,95.01161497799993
1848,95.04643559799999
1849,95.671478664
1850,95.98639338000001
1851,91.672403852
1852,92.263686252
1853,91.31130745200001
1854,92.327570036
1855,90.84664683999999
1856,91.20090804000002
1857,89.13081384
1858,91.01473503999999
1859,88.09243416000001
1860,89.10834273000002
1861,89.21500403000002
1862,89.81763671000002
1863,89.43980085000001
1864,92.47271733
1865,90.40650147999999
1866,92.42568994399991
1867,91.40647059999993
1868,90.0765061
1869,87.56029660399999
1870,90.92666848399999
1871,89.66850570000005
1872,90.40170278400004
1873,92.97226964399997
1874,96.37826450999998
1875,97.94875346999999
1876,98.93384456999999
1877,98.93761934999999
1878,98.01614208999999
1879,94.76911564
1880,91.92885473199999
1881,91.62707017999999
1882,93.89606993199997
1883,92.20404409199998
1884,92.52443134199999
1885,91.18889961200003
1886,89.79950586800001
1887,90.20494623600003
1888,90.61969949600004
1889,90.90249432600004
1890,92.731943196
1891,93.57014701200004
1892,92.72313681200004
1893,92.28260474800003
1894,91.90267682800003
1895,90.09061654000001
1896,89.2301386
1897,89.7437951
1898,92.32729027599999
1899,94.57209783599998
1900,97.75065914199998
1901,96.87922472199996
1902,97.03880094199994
1903,97.93148208999996
1904,97.14493322999996
1905,96.90752745999995
1906,101.3544058679999
1907,101.3247178279999
1908,112.14637418799991
1909,114.54366528799991
1910,123.03464840799984
1911,123.28052075999992
1912,127.20648483999989
1913,117.81643877999988
1914,113.59437463999988
1915,106.21397892999998
1916,105.86532794999998
1917,103.79870083
1918,103.12362991400005
1919,105.75199441400005
1920,106.17957952400006
1921,94.45596546000006
1922,91.29525173200007
1923,86.02822692800002
1924,75.00845489800001
1925,73.35029101800001
1926,82.939204202
1927,83.02342711799997
1928,86.70251305799997
1929,95.94261812799996
1930,90.97908370799999
1931,81.038604048
1932,74.87702195400003
1933,70.46031631400004
1934,71.72884527400004
1935,65.39533761400001
1936,65.73490693400001
1937,63.830410006
1938,63.55079281599999
1939,54.831716146000005
1940,57.70735718599999
1941,70.032398442
1942,67.440789776
1943,63.171350006000026
1944,62.43115155600002
1945,60.97988051600008
1946,47.77918234000007
1947,50.69158820400007
1948,51.044445484000065
1949,50.171619534000044
1950,49.32759338999998
1951,48.69763249399999
1952,48.41138051599999
1953,44.16977918399998
1954,43.70658729399999
1955,43.46229891000003
1956,47.88330376200001
1957,53.224517216000024
1958,56.59695026800004
1959,59.37923546000003
1960,68.87773902
1961,63.94877110400002
1962,57.75859528000001
1963,56.72279193999999
1964,54.319376977999994
1965,44.74125085799999
1966,48.250364564000016
1967,48.77509618000002
1968,51.08594657600001
1969,58.563812730000016
1970,66.96477109800006
1971,67.89045800400002
1972,72.55316893600002
1973,71.35235356000001
1974,62.93606229600001
1975,55.881190075999974
1976,55.69605051999996
1977,58.388191163999956
1978,56.753443100000005
1979,56.000551603999995
1980,55.47661897399994
1981,56.25427155399994
1982,50.059147995999936
1983,60.015224519999926
1984,60.81398649599991
1985,64.47737239599999
1986,73.95194744
1987,76.83224299800001
1988,68.84168998200002
1989,73.18634039200002
1990,78.22535332200002
1991,67.97016974600001
1992,63.20926124399998
1993,62.61676936199997
1994,61.99081192799997
1995,52.05028968799995
1996,49.462319775999944
1997,50.832335341999965
1998,53.77486255999999
1999,49.30551338799997
2000,50.59257352799999
2001,49.709742232
2002,47.796487102
2003,45.347728530000005
2004,46.34415350999999
2005,46.490419702000004
2006,47.958741884000005
2007,48.41083118200002
2008,48.83956623000002
2009,49.890196366000026
2010,48.35848327400002
2011,47.76944078800002
2012,48.46076273200001
2013,45.419950039999996
2014,45.288267639999994
2015,47.40598859799999
2016,55.47308428599998
2017,63.04910852199998
2018,62.975685137999996
2019,67.965547426
2020,67.68398457200001
2021,57.79467517200002
2022,49.91044859200001
2023,51.327012892000006
2024,46.45094642
2025,46.35680035199998
2026,49.55834884199997
2027,47.45454894599999
2028,49.909171454
2029,49.554073622
2030,47.38110401200002
2031,45.67537897199999
2032,45.833516459999984
2033,44.16183671599996
2034,44.005503117999965
2035,44.27077464999994
2036,44.674192073999954
2037,46.570514481999965
2038,45.06477309999998
2039,45.56509230599998
2040,45.38564423799998
2041,44.078567064000005
2042,42.19886400400001
2043,43.142320584000004
2044,40.789951194000004
2045,41.37881496400001
2046,40.80003980800002
2047,42.61471743199996
2048,45.11761934999992
2049,45.03329136799992
2050,46.854400975999916
2051,46.7115994999999
2052,43.78450329599995
2053,38.53009177599999
2054,39.75349733999999
2055,44.098120451999975
2056,55.98378753599998
2057,59.39317150399997
2058,65.808426464
2059,68.91093111999994
2060,63.16512146399994
2061,53.499736165999934
2062,50.84355145399994
2063,48.302437303999945
2064,45.826157511999995
2065,43.94883715200001
2066,45.39593277800002
2067,52.42615624200001
2068,60.40220107199999
2069,63.30478498399998
2070,66.80767698999998
2071,67.20028280799997
2072,61.712475569999995
2073,50.81813484999998
2074,48.34466680999999
2075,47.31000673999999
2076,43.661309642000006
2077,42.730187676
2078,44.965314943999985
2079,43.49990142399997
2080,47.365337087999976
2081,56.533515087999966
2082,58.31061297199998
2083,64.23969902399992
2084,67.75873148399992
2085,61.87396625399991
2086,53.649020795999924
2087,59.94708701599991
2088,53.518696573999975
2089,50.44163686399999
2090,55.01258127399999
2091,61.21630977199999
2092,63.24443712
2093,64.607643036
2094,75.79881883599998
2095,73.194282232
2096,66.85442762
2097,57.174832415999994
2098,55.549564956000005
2099,48.63213291800001
2100,54.70451287000001
2101,63.997873742
2102,65.33887771999999
2103,65.82922930599993
2104,63.49464356599994
2105,57.45978634199994
2106,48.22478152999995
2107,49.802740379999904
2108,51.556606779999925
2109,54.81736550799991
2110,57.6136920419999
2111,67.2949569619999
2112,72.90287472999997
2113,73.45348280199997
2114,69.87738618199998
2115,66.43688052000002
2116,55.603005100000004
2117,46.590409734000005
2118,48.34143512200002
2119,50.19195857800001
2120,52.11856770600001
2121,54.98044779799998
2122,59.449396684
2123,56.83817571599998
2124,57.142422379999985
2125,56.141944855999974
2126,63.066125536000015
2127,59.77815152799999
2128,57.857426899999986
2129,58.49989544799998
2130,59.05035478199998
2131,55.031252373999976
2132,53.62524559799997
2133,52.26375404599999
2134,50.02956421799998
2135,56.61378938999998
2136,54.55868123799998
2137,56.717701151999925
2138,57.97032227399991
2139,56.528129331999914
2140,51.34551554999994
2141,51.40397175199995
2142,51.57119876199998
2143,59.33206982800003
2144,60.323606970000036
2145,56.04602197000004
2146,51.94838946800003
2147,52.039740700000024
2148,47.21344838
2149,47.44963283999999
2150,48.38392387200001
2151,52.561400556000024
2152,51.59417071200003
2153,47.88046601200004
2154,49.23206034000004
2155,49.43491518200004
2156,45.59494772800002
2157,44.01724505200002
2158,46.06138025200002
2159,43.325753542
2160,44.752010787999986
2161,46.74359434199998
2162,46.43442937399998
2163,44.70192094399998
2164,47.04601285
2165,49.65245405400002
2166,49.65161265400002
2167,54.98851175000001
2168,56.26976160000002
2169,53.34057915200001
2170,48.33106854
2171,49.843531011999886
2172,45.089897439999895
2173,43.4534182999999
2174,46.5951007479999
2175,45.483516107999904
2176,43.89722590400001
2177,45.149166756000014
2178,44.371718772
2179,41.99451203600001
2180,42.76599385200001
2181,43.815782949999985
2182,46.60188654999995
2183,50.834474325999956
2184,49.68954306199994
2185,52.401038095999944
2186,51.73066340599998
2187,47.59025252800001
2188,44.113380735999996
2189,43.83869688000002
2190,41.84697379400002
2191,44.013945614000015
2192,45.34598737200001
2193,47.155936428
2194,49.38724164
2195,54.089290206
2196,59.197186393999985
2197,56.80967849799997
2198,54.29564996199999
2199,53.20274394999998
2200,47.27288217999999


==> figures/eval/p99_latency/latency_p99_Spandana.csv <==
time,latency
1600,80.08331239600003
1601,81.52585327600002
1602,85.31941270000007
1603,85.93132228400006
1604,86.34361024400002
1605,87.57783969200003
1606,89.701634388
1607,88.51171558799996
1608,87.74092041399999
1609,86.92207655
1610,83.61970603399999
1611,82.380061498
1612,83.26565022800003
1613,85.234556838
1614,88.58971582199999
1615,90.42569279
1616,90.09881067999999
1617,93.05369419000002
1618,94.89362769999998
1619,92.06497694000002
1620,94.62960926000001
1621,93.99289950000002
1622,86.62917255999999
1623,85.71087602200006
1624,87.25381746200006
1625,87.83262183800005
1626,91.07305628800006
1627,95.28653518800004
1628,92.59091557599996
1629,93.47516405599997
1630,90.34038105999997
1631,82.85326295999997
1632,79.03145532999999
1633,73.91950148599999
1634,72.70564107599998
1635,76.65340357599999
1636,83.11297495599999
1637,85.89019946599998
1638,86.62235539799997
1639,83.62405740799997
1640,78.48560986799995
1641,74.93760578799998
1642,76.17042018799997
1643,82.52236899999998
1644,83.055654328
1645,82.07219378799999
1646,82.62739074800004
1647,82.96240078800005
1648,84.621026548
1649,87.60458831999999
1650,90.65630632000001
1651,91.11504937999996
1652,89.41772101999995
1653,88.35514567599999
1654,91.67763130399996
1655,91.83142538399994
1656,90.96757116399995
1657,90.87921546399996
1658,90.09995069599995
1659,81.35128501199999
1660,83.444424072
1661,85.109515012
1662,86.02160835199997
1663,82.85388458399999
1664,84.02615133999997
1665,79.82174807999998
1666,77.97976829999998
1667,73.57912614
1668,72.80381809999997
1669,75.50533053999997
1670,77.7411461959999
1671,76.39865033599992
1672,81.06281923199991
1673,87.01645115199992
1674,84.88470947199991
1675,83.59037718399998
1676,86.830079664
1677,84.775580648
1678,82.908767128
1679,88.18663844800002
1680,91.93555995999996
1681,92.03391139999995
1682,95.47929078999996
1683,97.33004700999996
1684,97.36753194999996
1685,96.19781178999999
1686,94.99643475
1687,93.05958267999999
1688,88.73473482
1689,86.41505072
1690,85.325582344
1691,86.255216584
1692,84.93412218399997
1693,86.62104907599999
1694,85.977045056
1695,84.639668088
1696,85.78960058800001
1697,88.06978834800002
1698,88.113852106
1699,91.45635360600002
1700,92.75442595000003
1701,90.50259289
1702,92.29549415400001
1703,92.284818214
1704,88.88425153399999
1705,88.26281441399996
1706,89.69938696399997
1707,86.51030726999997
1708,87.12451433999996
1709,88.44215517999996
1710,89.96307717999996
1711,89.04249439999997
1712,90.21856058999997
1713,89.95961745
1714,90.97781485000003
1715,92.45741565000003
1716,95.28156374000001
1717,97.67533618000002
1718,98.26248898
1719,95.76353368399997
1720,92.84915176399996
1721,89.69587534399996
1722,90.20864827399996
1723,94.81375183399996
1724,94.46242940199997
1725,96.35981630199996
1726,98.88172350199996
1727,97.30828279199996
1728,95.32084322999997
1729,100.22734809199997
1730,101.123850112
1731,109.58823657199964
1732,110.36958937199964
1733,109.20011337799967
1734,108.27167397399964
1735,108.57309999399968
1736,101.58753778600004
1737,101.01811144600003
1738,100.98605848199996
1739,103.97554855199996
1740,105.05277235199996
1741,105.68401009999994
1742,109.54363425999993
1743,111.57099239999998
1744,109.33723639999997
1745,107.81464563999995
1746,106.31506083999997
1747,104.56122557999997
1748,105.04175685999996
1749,105.42602757199995
1750,105.97440623199998
1751,105.23869453199998
1752,103.525923072
1753,101.277556062
1754,100.76055507000008
1755,100.74336065000004
1756,101.22863135000004
1757,101.69812097000006
1758,101.78267815999999
1759,101.33268037999996
1760,101.20108119999995
1761,103.09880899999993
1762,102.69357441999992
1763,102.86870021999998
1764,103.83872263999999
1765,103.89552952000001
1766,102.84054906000001
1767,103.93202656000003
1768,103.93009708
1769,104.41005460000001
1770,104.70109399799996
1771,104.63031049799997
1772,104.73873883799993
1773,105.40072700799995
1774,104.79346560799993
1775,103.95431690599996
1776,104.07575846599994
1777,102.69240778599995
1778,107.16901773599993
1779,107.02464773599995
1780,108.28145057999996
1781,109.28687911999995
1782,109.43260401999996
1783,104.45436034
1784,103.740958692
1785,103.053619472
1786,102.19422108799999
1787,103.383371108
1788,103.609203428
1789,104.356522144
1790,104.45220188
1791,103.09110138400001
1792,101.726391104
1793,102.69647534400004
1794,102.14534716400001
1795,102.18974404799992
1796,103.81730070799988
1797,107.56061516399987
1798,106.56842812399982
1799,119.95340813599985
1800,122.95544809599994
1801,123.27979817599999
1802,121.15039131999997
1803,122.92551652000006
1804,110.13579554000005
1805,107.56852235200003
1806,106.16072805200001
1807,104.73937161200001
1808,105.43318501199997
1809,106.33859859199995
1810,105.81684437999998
1811,106.79098043999997
1812,107.25762136000003
1813,104.80124500000002
1814,103.34510818000001
1815,102.85043350000004
1816,101.43520674000004
1817,102.46503374999989
1818,104.2075575019999
1819,103.8643917619999
1820,105.65477526599989
1821,106.44227254599987
1822,104.72304376799998
1823,103.42699240599998
1824,103.586124986
1825,101.791455222
1826,102.109411998
1827,103.14346972599999
1828,103.03314693600001
1829,103.588414916
1830,105.210424436
1831,105.54380617999998
1832,105.68962033999999
1833,106.76562626400002
1834,106.84824372400001
1835,104.933360844
1836,104.18360170400004
1837,103.44720340400004
1838,102.55342812000006
1839,105.66132224000005
1840,107.57264816000006
1841,107.55117248400002
1842,107.10782218400001
1843,106.87204328399996
1844,102.79489728399997
1845,101.00991608399997
1846,101.62977720999999
1847,101.40014068999996
1848,100.19771547999997
1849,101.57170904999995
1850,102.95789332999998
1851,102.67601037999998
1852,102.8670377
1853,107.47839673399999
1854,111.65812358399998
1855,111.46846562399999
1856,110.92407946399999
1857,111.40657298399996
1858,107.26758532
1859,102.64717794
1860,105.0472675999999
1861,106.83244071199991
1862,107.26827649199996
1863,108.01013547199993
1864,108.16854948799991
1865,105.06960572800001
1866,103.32389401600001
1867,103.35555371599999
1868,103.600992446
1869,104.51629391000002
1870,105.3320118
1871,105.65509751999998
1872,105.09564080999996
1873,104.41706073999997
1874,104.14338577999997
1875,103.34571214999998
1876,102.80682606999997
1877,102.92163617999995
1878,103.07296751999995
1879,102.57265829999997
1880,104.12643449999987
1881,105.76696053999987
1882,106.29709918799988
1883,107.50547974799993
1884,107.72359666799989
1885,108.32034446799999
1886,106.52580538799998
1887,110.37104885999997
1888,108.55673689199998
1889,109.23573166800001
1890,107.59004078800005
1891,112.39965046800005
1892,113.73985034800003
1893,115.38922895600004
1894,117.50219996000001
1895,120.58216573999997
1896,117.77633969999997
1897,113.78110844399995
1898,113.41248956399996
1899,112.26681132399995
1900,111.39310027199994
1901,109.68087850199996
1902,107.10075427799995
1903,106.34429846799996
1904,104.03217622799995
1905,102.37528905999996
1906,102.68825326999998
1907,105.38881723799996
1908,105.90463482799996
1909,106.29337219999995
1910,105.04389557999998
1911,104.22586861999999
1912,102.81037831199998
1913,103.33173769199998
1914,103.24754034
1915,102.88419013999996
1916,102.91113413999997
1917,104.14938523999997
1918,105.94968393999997
1919,105.48719298
1920,106.22201348800002
1921,106.36347520800003
1922,103.64819415200002
1923,100.090109612
1924,99.15215143199995
1925,98.91421094399998
1926,98.69334010399999
1927,99.8012584
1928,100.55425380000001
1929,99.91311332000001
1930,98.41068919999998
1931,99.06689151999998
1932,97.22632299999997
1933,95.53976429599993
1934,94.85698949599995
1935,96.81988941599994
1936,96.03137585599993
1937,97.28924861599992
1938,96.49768503999994
1939,97.01687566399994
1940,96.99527510399994
1941,95.69127582399999
1942,94.45610308799999
1943,96.09748112799998
1944,95.59904223199996
1945,94.71029801199998
1946,95.89985245199995
1947,96.49225790799996
1948,98.36733006799996
1949,98.68211816399999
1950,96.39597204399999
1951,96.889878364
1952,96.93469864400002
1953,94.44934320400003
1954,94.62766834000003
1955,95.88118956000001
1956,94.99095516
1957,95.24947986799998
1958,95.67672785799998
1959,97.203292738
1960,96.889665778
1961,96.37808917799998
1962,94.13420718999998
1963,93.89225879999998
1964,92.71464761999997
1965,93.91217586
1966,94.51194905999999
1967,95.960122956
1968,99.50351715600002
1969,103.80090465600001
1970,105.768152006
1971,105.746796686
1972,106.36934790999995
1973,103.93623090999995
1974,99.48637029799995
1975,98.91179033999992
1976,98.68551330999993
1977,97.27997494999995
1978,95.67028208999996
1979,96.46639926199992
1980,94.42335468999997
1981,94.1266090879999
1982,97.5031956479999
1983,99.25273770799996
1984,99.10245489799993
1985,100.17773045799994
1986,100.17355503
1987,99.10186123000001
1988,98.34141520999997
1989,97.89659628
1990,96.86460542799999
1991,96.001309878
1992,95.40191142799998
1993,93.81077092800005
1994,92.62108998800007
1995,91.83290466000008
1996,92.95821739000007
1997,92.8873138960001
1998,93.96849897599999
1999,95.40263257599996
2000,100.18307238399993
2001,102.98073964199996
2002,104.02826522599996
2003,106.89554090599998
2004,108.32783002599997
2005,107.95362363799995
2006,120.56262333999982
2007,118.81906161999981
2008,119.4038046079997
2009,121.92023500799971
2010,114.37123757799972
2011,101.72163269799984
2012,103.0346248979998
2013,98.29865626599994
2014,99.88035606599996
2015,101.00742723599998
2016,101.18098139600002
2017,102.62601157600002
2018,104.75943760400003
2019,91.56880536400001
2020,88.20189522400001
2021,85.74731634399998
2022,85.58285710799998
2023,82.78563992399998
2024,83.64980031599997
2025,87.23494961599997
2026,83.23234365599998
2027,80.302354012
2028,81.42185920200004
2029,83.44655657000003
2030,80.89497339000003
2031,78.70286379000002
2032,77.86354807000004
2033,73.188459
2034,74.39843067999999
2035,75.54289717999998
2036,76.19556553999999
2037,69.55925818399997
2038,71.33272726399997
2039,70.73347739399996
2040,73.44060056199999
2041,76.95137072200001
2042,87.00690225800001
2043,89.828645458
2044,93.63306888800003
2045,95.81105360000001
2046,93.74900224000002
2047,89.99835957200004
2048,90.36720477200005
2049,88.45256497200003
2050,86.10617917200003
2051,86.17926445199996
2052,82.06724119999996
2053,80.57433811199999
2054,82.18066896800006
2055,81.48892652800009
2056,82.87465707800011
2057,85.1763999180001
2058,81.26388084600008
2059,79.50365872999998
2060,78.62199296999995
2061,75.99910433999996
2062,74.57962008999996
2063,78.64954944999995
2064,77.76218154999995
2065,79.47822815999992
2066,83.89744829999998
2067,88.03736615
2068,87.43599763
2069,87.37078092999998
2070,86.47299262000003
2071,85.52129335999997
2072,82.93384755999993
2073,85.92217105599995
2074,86.93862875599997
2075,85.29380113599998
2076,86.33041416599998
2077,87.34399808599998
2078,82.61326457799996
2079,82.88624841799998
2080,86.08196951799998
2081,84.215409928
2082,86.68453926799998
2083,87.74569380000001
2084,85.06808204000002
2085,83.98600773999998
2086,86.16979869999997
2087,80.38804872
2088,80.73438575999995
2089,83.96045857999994
2090,84.88087538
2091,84.829190076
2092,88.67064242800002
2093,90.28640670799999
2094,88.55542441799999
2095,85.907587202
2096,82.783744386
2097,82.19422365399997
2098,83.345644694
2099,85.94573424399998
2100,89.24186877999998
2101,89.90086495999995
2102,89.82580917999992
2103,89.76420902999993
2104,88.40806863999995
2105,86.24925323999994
2106,89.80814197999999
2107,88.11306646000001
2108,86.51786593
2109,86.78049146
2110,89.11794825999999
2111,86.6660132
2112,87.40683601599999
2113,84.66113099599997
2114,81.24070501599998
2115,76.28650391600002
2116,77.58195769600003
2117,79.79318772800002
2118,80.65510794800004
2119,82.37390434800004
2120,84.29762054800001
2121,83.89873830799999
2122,84.70885113999996
2123,88.26204042999993
2124,89.84408822999991
2125,91.73217071799989
2126,89.60590792799988
2127,87.4369290679999
2128,85.91594629799994
2129,85.09861541799994
2130,84.87481968199998
2131,80.74984351199998
2132,82.07616661199998
2133,83.84596703999998
2134,86.02384313999997
2135,86.08112988799995
2136,91.00806280799995
2137,87.80251494799998
2138,86.15557928999998
2139,84.72747624599998
2140,84.37110994599999
2141,84.773279366
2142,86.43576191399998
2143,83.73673693399999
2144,84.28641059799996
2145,77.44948411399996
2146,76.16012947399997
2147,77.59265176599997
2148,74.65537650799999
2149,70.53851666799999
2150,77.72301943599999
2151,73.90395337399998
2152,73.09979215399997
2153,79.20709446999997
2154,81.79681202999998
2155,77.578590854
2156,79.84348716799998
2157,81.65535208799997
2158,78.27943249999998
2159,76.97730131999998
2160,76.41885087199998
2161,76.63538933999997
2162,69.54690434
2163,73.93548595999998
2164,77.57468578799993
2165,83.73696676399996
2166,85.65353130399996
2167,89.94822820399996
2168,85.74587216399998
2169,82.69959243600002
2170,78.326076626
2171,79.77982976600002
2172,78.79811328600002
2173,74.244790368
2174,71.04508456800001
2175,71.07668346599999
2176,70.93488435799988
2177,68.99963706999986
2178,74.42287224799988
2179,77.34534092999988
2180,79.44113030599988
2181,79.30212521399996
2182,84.43661004199997
2183,81.18677223799997
2184,80.52215775599998
2185,78.62275923599998
2186,77.462200696
2187,71.514700976
2188,73.27990919999999
2189,74.14510144000003
2190,76.67218268000002
2191,77.59551541800002
2192,82.67322317800001
2193,85.59931791800001
2194,88.64627287799999
2195,88.98291479800002
2196,84.996679764
2197,83.38524951400001
2198,83.56207003400002
2199,79.348315764
2200,77.23577256399994

